Modeling of dendritic solidification and numerical analysis of the phase-field approach to model complex morphologies in alloys

Dendrites are one of the most widely observed patterns in nature and occur across a wide spectrum of physical phenomena. In solidification and growth patterns in metals and crystals, the multi-level branching structures of dendrites pose a modeling challenge, and a full resolution of these structures is computationally demanding. In the literature, theoretical models of dendritic formation and evolution, essentially as extensions of the classical moving boundary Stefan problem exist. Much of this understanding is from the analysis of dendrites occurring during the solidification of metallic alloys. Motivated by the problem of modeling microstructure evolution from liquid melts of pure metals and alloys during MAM, we developed a comprehensive numerical framework for modeling a large variety of dendritic structures that are relevant to metal solidification. In this work, we present a numerical framework encompassing the modeling of Stefan problem formulations relevant to dendritic evolution using a phase-field approach and a finite element method implementation. Using this framework, we model numerous complex dendritic morphologies that are physically relevant to the solidification of pure melts and binary alloys. The distinguishing aspects of this work are - a unified treatment of both pure metals and alloys; novel numerical error estimates of dendritic tip velocity; and the convergence of error for the primal fields of temperature and the order parameter with respect to numerical discretization. To the best of our knowledge, this is a first-of-its-kind study of numerical convergence of the phase-field equations of dendritic growth in a finite element method setting. Further, we modeled various types of physically relevant dendritic solidification patterns in 2D and 3D computational domains.

==> Textfiles/PhaseField.txt <==
dx	L2	H1SEMI	H1	Logdx	LogL2	LogH1SEMI	LogH1	FitL2	FitH1SEMI	FitH1
6.3	84.66	28.3	89.26	0.795880017	1.92767416	1.451772624	1.950674884	1.979382458	1.493684533	1.999463774
5.5	82.7	27.92	87.29	0.73982257	1.917519688	1.445935635	1.940958523	1.934653785	1.465083525	1.957520386
4.8	79.51	27.39	84.09	0.679896123	1.900416291	1.437539704	1.924762428	1.886838008	1.434508519	1.912682128
3.5	69.85	25.94	74.51	0.546002544	1.844178845	1.414016848	1.872237295	1.780003281	1.366194824	1.81250007
1.6	33.2	17.2997	37.4337	0.193820026	1.521090989	1.238038572	1.573262756	1.498994115	1.186508172	1.54898953
0.9	19.89	11.62	23.04	-0.045757491	1.298724297	1.06538549	1.362512633	1.307833353	1.064273592	1.369732475
0.6	13.9775	8.55056	16.3854	-0.22184875	1.145429501	0.931994559	1.214457048	1.16732877	0.974430266	1.237977205

==> Textfiles/PhaseField1.txt <==
dx	L2	H1SEMI	H1	FitL2	FitH1SEMI	FitH1
2.5	107.774	31.6617	112.328	121.7264117	36.55976496	126.5398557
1.25	51.5852	23.5897	56.7231	40.43684187	17.69518439	44.69829964
0.625	11.8924	7.41719	14.0158	13.4328956	8.564594195	15.78900165

==> Textfiles/Phi.txt <==
dx	L2	H1SEMI	H1	Logdx	LogL2	LogH1SEMI	LogH1
6.30000000000000	84.6600000000000	28.3000000000000	89.2600000000000	0.795880017000000	1.92767416000000	1.45177262400000	1.95067488400000
5.50000000000000	82.7000000000000	27.9200000000000	87.2900000000000	0.739822570000000	1.91751968800000	1.44593563500000	1.94095852300000
4.80000000000000	79.5100000000000	27.3900000000000	84.0900000000000	0.679896123000000	1.90041629100000	1.43753970400000	1.92476242800000
3.50000000000000	69.8500000000000	25.9400000000000	74.5100000000000	0.546002544000000	1.84417884500000	1.41401684800000	1.87223729500000
1.60000000000000	33.2000000000000	17.2997000000000	37.4337000000000	0.193820026000000	1.52109098900000	1.23803857200000	1.57326275600000
0.900000000000000	19.8900000000000	11.6200000000000	23.0400000000000	-0.0457574910000000	1.29872429700000	1.06538549000000	1.36251263300000
0.600000000000000	13.9775000000000	8.55056000000000	16.3854000000000	-0.221848750000000	1.14542950100000	0.931994559000000	1.21445704800000

==> Textfiles/Temperature.txt <==
dx	L2	H1SEMI	H1	Logdx	LogL2	LogH1SEMI	LogH1	FitL2	FitH1SEMI	FitH1
6.3	24.73	3.83219	25.0226	0.795880017	1.393178454	0.583447033	1.398332434	1.448358909	0.637013432	1.45322805
5.5	24.1	3.79103	24.399	0.73982257	1.382065695	0.578757221	1.387372027	1.397370203	0.598381938	1.402707507
4.8	22.96	3.68656	23.2563	0.679896123	1.361013495	0.566621307	1.366540621	1.342862335	0.557084158	1.348700112
3.5	19.53	3.37357	19.8224	0.546002544	1.290773397	0.528089726	1.297156236	1.221075479	0.464812582	1.228031465
1.6	8.12	1.83162	8.32028	0.193820026	0.909351135	0.262835377	0.920137942	0.900737477	0.222109116	0.910634706
0.9	4.66	1.13	4.79	-0.045757491	0.668119294	0.0528747	0.680530404	0.682822677	0.057006389	0.69472073
0.6	3.25	0.793299	3.34176	-0.22184875	0.511379287	-0.100563093	0.523975256	0.522653676	-0.064345344	0.53602235

==> Textfiles/Temperature1.txt <==
dx	L2	H1SEMI	H1	FitL2	FitH1SEMI	FitH1
2.5	32.7816	4.40968	33.0768	36.55485046	5.072115585	36.89059887
1.25	13.0249	2.60676	13.2832	10.47291352	1.969852522	10.67882718
0.625	2.69072	0.665149	2.77171	3.000475074	0.765029679	3.091230651

==> Textfiles/TipError.txt <==
C0h	C0Error	FitC0	C1h	C1Error	FitC1								
2	8.886929738	10.62428347	2	3.65	3.280256672								
1.67	8.107316751	7.215952165	1.67	1.58	1.873992412								
1.25	4.6622546	3.876154247	1.25	0.81	0.762388817								
0.83	1.424496124	1.610268256	1.25	0.81	0.762388817								
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													

==> Textfiles/VtipvsTime.txt <==
t_one	v_one	t_two	v_two	t_three	v_three	t_four	v_four
1710	0.050108605	1680	0.049769956	1770	0.047878956	1810	0.0466072
1620	0.049866828	1600	0.049721602	1670	0.048377945	1660	0.046610001
1540	0.0512176	1520	0.049582577	1560	0.048223134	1520	0.046955136
1450	0.050247467	1430	0.05011153	1450	0.048554477	1390	0.046985117
1260	0.051486578	1270	0.0495788	1340	0.048702937	1270	0.047323467
1160	0.04992288	1190	0.0515848	1230	0.048910645	1150	0.047391515
990	0.050265601	1030	0.051009067	1010	0.049459516	1030	0.048044267
890	0.051446246	960	0.051089457	960	0.049678199	860	0.0482848
770	0.0528496	870	0.051516835	860	0.05005891	740	0.048851302
640	0.0521696	700	0.051625656	770	0.05032	630	0.049083757
520	0.053080885	570	0.052529478	660	0.050804917	510	0.0493952
290	0.054509044	280	0.053885974	360	0.051549644	370	0.04997419
180	0.057787791	170	0.058227807	180	0.055339951	180	0.0537759
70	0.070270177	60	0.072445964	80	0.06716251	60	0.068476034

==> Textfiles/VtipvsTime_v0.txt <==
t_one	v_one	t_two	v_two	t_three	v_three	t_four	v_four
2040	0.050295537	2900	0.049476806	2100	0.048378005	1990	0.047201161
1940	0.049226596	2760	0.049817276	2040	0.048075286	1950	0.046865618
1860	0.049984816	2620	0.048927016	1980	0.047789687	1910	0.046900978
1780	0.051048335	2460	0.04972364	1920	0.048755236	1870	0.046725522
1700	0.05127744	2300	0.04983482	1860	0.047962667	1830	0.047167551
1640	0.050919404	2080	0.049606324	1800	0.04811952	1800	0.046787683
1560	0.04981476	2000	0.049100869	1740	0.048775947	1760	0.047038351
1480	0.050009932	1920	0.05004067	1680	0.048056221	1720	0.047164831
1400.16	0.051239274	1860	0.050510453	1620	0.0487152	1680	0.046983951
1320	0.051420134	1780	0.04917488	1560	0.0485112	1640	0.047336191
1240	0.051859097	1700	0.05041792	1500	0.048507755	1600	0.04697576
1160	0.05169428	1620	0.04998612	1440	0.04916906	1560	0.047487151
1080	0.051533038	1540	0.04958288	1380	0.04863496	1510	0.047136532
1000	0.051081131	1460	0.0510986	1320	0.049142132	1470	0.04758096
920	0.051799954	1380	0.0495754	1260	0.049031066	1430	0.047389231
840	0.052285151	1300	0.05151136	1200	0.04926843	1390	0.047698044
760	0.052927886	1240	0.04999088	1140	0.049394456	1340	0.047483584
680	0.05348132	1160	0.0509252	1080	0.04957744	1300	0.047873391
600.08	0.053994314	1080	0.0510884	1020	0.049911255	1260	0.047632671
520	0.054625561	980	0.051648448	930	0.050186703	1220	0.04810048
460	0.055132947	900	0.0509218	810	0.050604733	1180	0.047922079
300	0.055205821	820	0.0529856	690	0.051121079	1140	0.048279623
160	0.060104617	740	0.0517548	570	0.052059025	1100	0.048098756
		660	0.0531284	480	0.052505739	1060	0.048567898
		580	0.0540872	360	0.052888625	1020	0.048514494
		500	0.0530944	240	0.055270436	980	0.048741856
		440	0.054173333	120	0.0622336	910	0.048967087
		360	0.055182			840	0.049271656
		280.08	0.056142543			770	0.049664091
		180	0.058422382			710	0.050049843
		100	0.0676668			640	0.050423382
						540	0.05074107
						400	0.051453074
						280	0.053075813
						160	0.05774016
						120	0.06513992
						80	0.072988561

==> Textfiles/VtipvsTimecone.txt <==
t_one	v_one	t_two	v_two	t_three	v_three
1780	0.047689049	1730	0.046611733	1820	0.045526916
1670	0.047674198	1610	0.046979266	1640	0.045768533
1450	0.0478176	1500	0.046922473	1550	0.045774578
1340	0.048331936	1380	0.047156065	1460	0.045895626
1130	0.0485248	1290	0.047129664	1270	0.046332483
1030	0.049134226	1200	0.0472192	1180	0.046499911
920	0.04923697	1100	0.04798624	1010	0.046862578
810	0.049533673	1000	0.04810592	840	0.047668194
710	0.049858051	870	0.048365785	740	0.04786112
600	0.050196734	740	0.048834556	630	0.047980902
500	0.04965088	590	0.048999964	510	0.048080619
400	0.05114144	440	0.049485867	400	0.048870982
300	0.05202816	290	0.050871253	300	0.049830519
210	0.054243357	170	0.055551467	190	0.053836218
100	0.063084513	70	0.06739072	70	0.065651733

==> Textfiles/VtipvsTimectwo.txt <==
t_one	v_one	t_two	v_two	t_three	v_three
1930	0.052303128	1940	0.049025339	1950	0.046644114
1880	0.052909552	1760	0.049074844	1800	0.0472464
1760	0.054250718	1680	0.0494428	1730	0.048493714
1630	0.052663385	1590	0.049074979	1500	0.048283886
1500	0.052839138	1420	0.0493068	1270	0.0480896
1370	0.052843323	1330	0.049673244	1120	0.0484568
1240	0.053186462	1160	0.050030013	900	0.0490144
1110	0.053705354	960	0.051208546	830	0.050086857
960	0.05420416	870	0.050132622	630	0.050839273
760	0.05495216	710	0.0519316	530	0.05162016
540	0.056202618	510	0.05274352	400	0.051926892
330	0.057379048	310	0.05373632	270	0.053709538
150	0.062466311	160	0.058295194	190	0.057188
40	0.080244945	40	0.07718	110	0.0648924
